Complexity of counting subgraphs: only the boundedness of the vertex-cover number counts

For a class $\mathcal{H}$ of graphs, #Sub$(\mathcal{H})$ is the counting problem that, given a graph $H\in \mathcal{H}$ and an arbitrary graph $G$, asks for the number of subgraphs of $G$ isomorphic to $H$. It is known that if $\mathcal{H}$ has bounded vertex-cover number (equivalently, the size of the maximum matching in $\mathcal{H}$ is bounded), then #Sub$(\mathcal{H})$ is polynomial-time solvable. We complement this result with a corresponding lower bound: if $\mathcal{H}$ is any recursively enumerable class of graphs with unbounded vertex-cover number, then #Sub$(\mathcal{H})$ is #W[1]-hard parameterized by the size of $H$ and hence not polynomial-time solvable and not even fixed-parameter tractable, unless FPT = #W[1]. As a first step of the proof, we show that counting $k$-matchings in bipartite graphs is #W[1]-hard. Recently, Curticapean [ICALP 2013] proved the #W[1]-hardness of counting $k$-matchings in general graphs; our result strengthens this statement to bipartite graphs with a considerably simpler proof and even shows that, assuming the Exponential Time Hypothesis (ETH), there is no $f(k)n^{o(k/\log k)}$ time algorithm for counting $k$-matchings in bipartite graphs for any computable function $f(k)$. As a consequence, we obtain an independent and somewhat simpler proof of the classical result of Flum and Grohe [SICOMP 2004] stating that counting paths of length $k$ is #W[1]-hard, as well as a similar almost-tight ETH-based lower bound on the exponent.

==> case1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{785bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47006369)%
    \put(0,0){\includegraphics[width=\unitlength]{case1.pdf}}%
    \put(0.13312102,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.17388535,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.21464968,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.25541401,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_4$}}}%
    \put(0.19426752,0.37262453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t^*$}}}%
    \put(0.13312102,0.2095672){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.68343949,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.72420382,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.76496815,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.80573248,0.3318602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_4$}}}%
    \put(0.74458599,0.37262453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t^*$}}}%
    \put(0.68343949,0.2095672){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
  \end{picture}%
\endgroup%


==> case2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53729072)%
    \put(0,0){\includegraphics[width=\unitlength]{case2.pdf}}%
    \put(0.18340944,0.37216173){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t^*$}}}%
    \put(0.11035008,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.20776256,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.2564688,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.23211568,0.51828045){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r$}}}%
    \put(0.11035008,0.15298364){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.2564688,0.20168988){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_3$}}}%
    \put(0.7435312,0.37216173){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[b]{\smash{$t^*$}}}%
    \put(0.67047184,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.76788432,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.81659056,0.29910237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.79223744,0.51828045){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r$}}}%
    \put(0.67047184,0.15298364){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.81659056,0.20168988){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_3$}}}%
  \end{picture}%
\endgroup%


==> k2min.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'k2min.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{633bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2288887)%
    \put(0,0){\includegraphics[width=\unitlength]{k2min.pdf}}%
    \put(0.30387015,0.14434064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f:C\to C'$}}}%
    \put(0.68301707,0.14434064){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_0:C_0\to C'_0$}}}%
    \put(0.50608184,0.01795833){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f^*=f_0\circ f : C\to C^*$}}}%
    \put(0.07598739,0.13027181){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.19343958,0.05516097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M$}}}%
    \put(0.45513432,0.13027181){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'=f(C)$}}}%
    \put(0.57258652,0.05516097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M_0$}}}%
    \put(0.8342812,0.13027181){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C^*=f_0(C')$}}}%
    \put(0.49983655,0.21703295){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_0$}}}%
    \put(0.87898346,0.21703295){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_0$}}}%
  \end{picture}%
\endgroup%


==> smallergadget.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smallergadget.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{393bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28467549)%
    \put(0,0){\includegraphics[width=\unitlength]{smallergadget.pdf}}%
    \put(0.48943971,0.14849503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_0:C_0\to C'_0$}}}%
    \put(0.12239192,0.12583455){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C$}}}%
    \put(0.31157065,0.00485448){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M_0$}}}%
    \put(0.73307888,0.12583455){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'=f(C)$}}}%
    \put(0.19439321,0.26557959){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_0$}}}%
    \put(0.80508024,0.26557959){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_0$}}}%
  \end{picture}%
\endgroup%


==> subgraphs.txt <==
     o       
   `   `     
  `     `    
  o - - o    
    b a      
 2,2,3,3,3   

     o       
   `  \a     
  `    \b    
  o     o    
    ` `      
 2,3,2,3,3   

     o       
   a/  `     
  b/    `    
  o     o    
    ` `      
 2,3,3,2,3   

     o            o            o            o       
   `  \a        `  \a        `  \a        `  \a     
  `    \b      `    \b      `    \b      `    \b    
  o - - o      o - - o      o - - o      o - - o    
    b a          c a          a c          b c      
 2,1,1,0,1    0,0,2,1,1    0,0,0,2,2    0,2,0,1,1   

     o            o            o            o            o            o            o            o            o            o            o       
   a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b        a/ \b     
  b/   \a      c/   \a      b/   \a      b/   \a      c/   \a      c/   \a      c/   \c      b/   \c      b/   \c      c/   \c      b/   \c    
  o - - o      o - - o      o - - o      o - - o      o - - o      o - - o      o - - o      o - - o      o - - o      o - - o      o - - o    
    a b          a b          c b          a c          a c          b c          b a          c a          a b          a b          c b      
 2,0,0,0,0    0,0,1,0,0    0,0,1,0,0    0,0,0,1,0    0,1,0,0,0    0,0,0,0,1    0,0,0,0,1    0,0,0,0,1    0,0,0,1,0    0,0,0,0,1    0,1,0,0,0   

 
P =
 
[ 2, 2, 3, 3, 3]
[ 2, 3, 2, 3, 3]
[ 2, 3, 3, 2, 3]
[ 2, 3, 3, 4, 5]
[ 2, 2, 2, 2, 4]
 
 
det(P) =
 
12
 
>> 
